Frequency-robust M{\o}lmer-S{\o}rensen gates via balanced contributions of multiple motional modes

In this work, we design and implement frequency-robust Molmer-Sorensen gates on a linear chain of trapped ions, using Gaussian amplitude modulation and a constant laser frequency. We select this frequency to balance the entanglement accumulation of all motional modes during the gate to produce a strong robustness to frequency error, even for long ion chains. We demonstrate this technique on a three-ion chain, achieving $<\,1\%$ reduction from peak fidelity over a $20\,$kHz range of frequency offset, and we analyze the performance of this gate design through numerical simulations on chains of two to 33 ions.

==> data_checklist.txt <==
Datasets to take:

Gates:
    1.) Baseline gate : Constant frequency Gaussian gate using only 1 mode.
    2.) Balanced Gaussian.
    3.) Square?

For each gate:
    1.) Symmetric detuning scan near crossing. 
            Better would be a fidelity vs symmetric detuning scan.
    2.) Step in place?
    3.) GST? (Maybe just for some gates)
    4.) Amplitude scan for gates that include area cost and the comparison gate.


